A Massively-Parallel 3D Simulator for Soft and Hybrid Robots

Simulation is an important step in robotics for creating control policies and testing various physical parameters. Soft robotics is a field that presents unique physical challenges for simulating its subjects due to the nonlinearity of deformable material components along with other innovative, and often complex, physical properties. Because of the computational cost of simulating soft and heterogeneous objects with traditional techniques, rigid robotics simulators are not well suited to simulating soft robots. Thus, many engineers must build their own one-off simulators tailored to their system, or use existing simulators with reduced performance. In order to facilitate the development of this exciting technology, this work presents an interactive-speed, accurate, and versatile simulator for a variety of types of soft robots. Cronos, our open-source 3D simulation engine, parallelizes a mass-spring model for ultra-fast performance on both deformable and rigid objects. Our approach is applicable to a wide array of nonlinear material configurations, including high deformability, volumetric actuation, or heterogenous stiffness. This versatility provides the ability to mix materials and geometric components freely within a single robot simulation. By exploiting the flexibility and scalability of nonlinear Hookean mass-spring systems, this framework simulates soft and rigid objects via a highly parallel model for near real-time speed. We describe an efficient GPU CUDA implementation, which we demonstrate to achieve computation of over 1 billion elements per second on consumer-grade GPU cards. Dynamic physical accuracy of the system is validated by comparing results to Euler-Bernoulli beam theory, natural frequency predictions, and empirical data of a soft structure under large deformation.

==> comparison.csv <==
Author,Model Iterations Per Sec,Springs,Springs per Sec (B),Year,Card Memory,Card Name,Card Cores,Card Frequency,Flops per Bar,Card Performance
Clay,14510,"77,190",1.12,2019,32 GB,NVIDIA Tesla V100,5120,1530 MHz,"13,991.07",15670
Etheredge,1830,"2,134,730",3.91,2011,3GB,NVIDIA Tesla C2050,448,574 MHz,263.1473928,"1,028"
Rasmusson,5333,"280,240",1.49,2008,768 MB,NVIDIA GeForce 8800 GTX,128,576 MHz,231.2448268,345.6
Georgii,12.6,"262,144",0.02,2005,256 MB,ATI Radeon X800 XT,22,500 MHz,384.5214844,8
Leon,41.0,"92,224",0.0038,2010,768 MB,Nvidia GeForce 8800,128,576 MHz,"91,324.08",345.6
